NP-DRAW: A Non-Parametric Structured Latent Variable Model for Image Generation

In this paper, we present a non-parametric structured latent variable model for image generation, called NP-DRAW, which sequentially draws on a latent canvas in a part-by-part fashion and then decodes the image from the canvas. Our key contributions are as follows. 1) We propose a non-parametric prior distribution over the appearance of image parts so that the latent variable ``what-to-draw'' per step becomes a categorical random variable. This improves the expressiveness and greatly eases the learning compared to Gaussians used in the literature. 2) We model the sequential dependency structure of parts via a Transformer, which is more powerful and easier to train compared to RNNs used in the literature. 3) We propose an effective heuristic parsing algorithm to pre-train the prior. Experiments on MNIST, Omniglot, CIFAR-10, and CelebA show that our method significantly outperforms previous structured image models like DRAW and AIR and is competitive to other generic generative models. Moreover, we show that our model's inherent compositionality and interpretability bring significant benefits in the low-data learning regime and latent space editing. Code is available at https://github.com/ZENGXH/NPDRAW.

==> fig/vis_sample/celeba_ours/url.txt <==
[url]: https://www.comet.ml/zengxh/patch2img/c4f91067d2214bbc8536dc02e603b5d5 


==> fig/vis_sample/cifar_ours/url.txt <==
https://www.comet.ml/zengxh/patch2img/bf707fc6aeb5497b846755e695cf7126
# generate scripts: bash scripts/local_eval.sh ./exp/cifarcm/cat_vloc_at/0208/p4s4n64_vitcnnLkl11E3_K200w4sc0_gs_difflr_b150/E00150.pth


==> fig/vis_sample/mnist_ours/url.txt <==
https://www.comet.ml/zengxh/patch2img/b7510dd2caae4a2cb6b7ec5084081b54


==> fig/vis_sample/omniglot_ours/url.txt <==
https://www.comet.ml/zengxh/patch2img/1a630db174f54df0b8f309a0272980a8\?experiment-tab\=images\&imageId\=bcc2a8d6d77e4176a482da28492e8873\&viewId\=5uvlozAkixtQYX5rTRNUaZTTf
https://www.comet.ml/zengxh/patch2img/f9ba7806d26941859506eab05badfbc1

